CrossSwitch: Can Video Generators Combine Evidence Split Across Videos?

CrossSwitch tests cross-video reasoning in generation: producing a view whose attributes require evidence split across two input videos. Existing generation benchmarks do not directly test this dependence. In our controlled task, one video reveals two cubes' colored patches, another identifies the acting cube, and the output must show the actor's correct patch. Paired interventions test correspondence through shared positions (layout) or simultaneous observations (synchrony). A two-video adaptation of AnyView learns synchrony late under ordinary training. A diagnostic probe shows that diffusion and flow-matching models copy an incorrect answer planted in the noisy input despite conflicting videos. The task then lets us test answer removal through noisy-input swap, midpoint erasure and recoloring. Combined with Min-SNR, noisy-input swap reaches 80.3% paired accuracy after 10,000 updates on fresh scenes at 256 pixels, versus 58.9% for a learning-rate-tuned baseline. Gains hold at a shared learning rate, where midpoint and recoloring perform similarly with Min-SNR. Longer training narrows the swap's advantage. Two blind raters support the combination, but human checks reveal method-dependent scorer errors. Noisy-input swap also improves a real-video test requiring both inputs. CrossSwitch thus enables measurement and diagnosis of cross-video reasoning in generation; answer removal and loss reweighting speed learning by the automatic score, while copying's causal role remains unresolved.

==> figures/data/effweight_crossswitch.csv <==
sigma,ordinary,shift_x2,shift_x4,pure_noise_5x,minsnr5,patchweight_inside,patchweight_outside,swap_minsnr5
0.05,0.0140942,0.000605323,1.60796e-05,0.011127,0.000175738,0.0571819,0.0114364,0.000175738
0.0518516,0.0152579,0.000672026,1.83072e-05,0.0120457,0.00020456,0.061903,0.0123806,0.00020456
0.0537717,0.016496,0.000745105,2.0816e-05,0.0130232,0.000237795,0.0669263,0.0133853,0.000237795
0.055763,0.0178113,0.000825051,2.36379e-05,0.0140616,0.000276064,0.0722627,0.0144525,0.000276064
0.057828,0.0192064,0.000912383,2.68071e-05,0.0151629,0.000320068,0.0779228,0.0155846,0.000320068
0.0599695,0.0206838,0.00100764,3.03617e-05,0.0163293,0.000370596,0.0839166,0.0167833,0.000370596
0.0621903,0.0222458,0.0011114,3.43429e-05,0.0175624,0.000428534,0.0902538,0.0180508,0.000428534
0.0644933,0.0238946,0.00122425,3.87955e-05,0.0188641,0.000494875,0.0969433,0.0193887,0.000494875
0.0668816,0.0256323,0.0013468,4.37684e-05,0.020236,0.000570731,0.103993,0.0207986,0.000570731
0.0693583,0.0274606,0.0014797,4.93148e-05,0.0216794,0.000657344,0.111411,0.0222822,0.000657344
0.0719268,0.0293812,0.0016236,5.54919e-05,0.0231957,0.000756102,0.119203,0.0238407,0.000756102
0.0745903,0.0313955,0.00177919,6.23619e-05,0.0247859,0.000868547,0.127376,0.0254751,0.000868547
0.0773526,0.0335045,0.00194717,6.99919e-05,0.026451,0.000996396,0.135932,0.0271864,0.000996396
0.0802171,0.0357091,0.00212827,7.84541e-05,0.0281914,0.00114155,0.144876,0.0289753,0.00114155
0.0831876,0.0380097,0.00232321,8.78261e-05,0.0300077,0.00130613,0.15421,0.030842,0.00130613
0.0862682,0.0404066,0.00253275,9.81914e-05,0.0318999,0.00149246,0.163934,0.0327869,0.00149246
0.0894629,0.0428994,0.00275764,0.000109639,0.033868,0.00170312,0.174048,0.0348097,0.00170312
0.0927758,0.0454878,0.00299866,0.000122265,0.0359114,0.00194094,0.18455,0.03691,0.00194094
0.0962115,0.0481708,0.00325658,0.00013617,0.0380296,0.00220905,0.195435,0.039087,0.00220905
0.0997744,0.0509471,0.00353219,0.000151464,0.0402214,0.00251088,0.206699,0.0413397,0.00251088
0.103469,0.053815,0.00382625,0.000168262,0.0424855,0.00285017,0.218334,0.0436668,0.00285017
0.107301,0.0567723,0.00413955,0.000186686,0.0448202,0.00323103,0.230332,0.0460665,0.00323103
0.111274,0.0598166,0.00447286,0.000206866,0.0472236,0.00365795,0.242683,0.0485367,0.00365795
0.115395,0.0629449,0.00482692,0.00022894,0.0496933,0.0041358,0.255375,0.051075,0.0041358
0.119668,0.0661537,0.00520248,0.000253051,0.0522266,0.0046699,0.268394,0.0536788,0.0046699
0.1241,0.0694395,0.00560026,0.000279352,0.0548206,0.00526601,0.281725,0.0563449,0.00526601
0.128696,0.0727978,0.00602097,0.000308004,0.057472,0.00593036,0.29535,0.05907,0.00593036
0.133461,0.0762242,0.00646528,0.000339175,0.060177,0.0066697,0.309251,0.0618502,0.0066697
0.138404,0.0797137,0.00693383,0.00037304,0.0629318,0.0074913,0.323408,0.0646817,0.0074913
0.143529,0.0832608,0.00742724,0.000409785,0.0657322,0.008403,0.3378,0.0675599,0.008403
0.148844,0.08686,0.00794608,0.000449602,0.0685737,0.00941319,0.352402,0.0704804,0.00941319
0.154356,0.0905052,0.00849089,0.00049269,0.0714515,0.0105309,0.367191,0.0734382,0.0105309
0.160072,0.0941901,0.00906214,0.00053926,0.0743606,0.0117657,0.382141,0.0764282,0.0117657
0.166,0.0979082,0.0096603,0.000589528,0.0772959,0.013128,0.397226,0.0794451,0.013128
0.172147,0.101652,0.0102857,0.000643718,0.080252,0.0146287,0.412417,0.0824834,0.0146287
0.178522,0.105416,0.0109388,0.000702065,0.0832233,0.0162793,0.427686,0.0855373,0.0162793
0.185133,0.109192,0.0116199,0.00076481,0.0862042,0.0180923,0.443006,0.0886011,0.0180923
0.191989,0.112973,0.0123291,0.000832202,0.089189,0.0200806,0.458345,0.0916689,0.0200806
0.199099,0.116751,0.0130666,0.000904501,0.092172,0.0222579,0.473674,0.0947349,0.0222579
0.206472,0.12052,0.0138327,0.000981972,0.0951474,0.0246388,0.488965,0.0977929,0.0246388
0.214118,0.124272,0.0146274,0.00106489,0.0981093,0.0272382,0.504186,0.100837,0.0272382
0.222047,0.127999,0.0154508,0.00115354,0.101052,0.0300722,0.51931,0.103862,0.0300722
0.230269,0.131696,0.0163027,0.00124822,0.10397,0.0331571,0.534307,0.106861,0.0331571
0.238797,0.135354,0.0171833,0.00134922,0.106859,0.0365102,0.549149,0.10983,0.0365102
0.24764,0.138968,0.0180924,0.00145686,0.109712,0.0401492,0.563811,0.112762,0.0401492
0.25681,0.142531,0.0190298,0.00157146,0.112524,0.0440927,0.578265,0.115653,0.0440927
0.26632,0.146037,0.0199956,0.00169336,0.115292,0.0483594,0.592489,0.118498,0.0483594
0.276183,0.14948,0.0209895,0.0018229,0.11801,0.052969,0.606458,0.121292,0.052969
0.28641,0.152855,0.0220113,0.00196043,0.120675,0.0579412,0.620152,0.12403,0.0579412
0.297017,0.156158,0.0230609,0.00210634,0.123283,0.0632965,0.633553,0.126711,0.0632965
0.308016,0.159384,0.0241381,0.00226101,0.12583,0.0690554,0.646643,0.129329,0.0690554
0.319422,0.162531,0.0252429,0.00242485,0.128314,0.0752387,0.659407,0.131881,0.0752387
0.331251,0.165593,0.026375,0.00259827,0.130732,0.0818673,0.671833,0.134367,0.0818673
0.343518,0.16857,0.0275345,0.00278173,0.133082,0.0889622,0.683911,0.136782,0.0889622
0.356239,0.17146,0.0287213,0.0029757,0.135363,0.0965442,0.695633,0.139127,0.0965442
0.369431,0.17426,0.0299355,0.00318066,0.137574,0.104634,0.706995,0.141399,0.104634
0.383111,0.176971,0.0311772,0.00339715,0.139714,0.113252,0.717995,0.143599,0.113252
0.397299,0.179593,0.0324467,0.00362571,0.141784,0.122417,0.728632,0.145726,0.122417
0.412011,0.182126,0.0337443,0.00386696,0.143784,0.13215,0.73891,0.147782,0.13215
0.427269,0.184572,0.0350704,0.0041215,0.145715,0.142468,0.748833,0.149767,0.142468
0.443091,0.186933,0.0364255,0.00439003,0.147579,0.153388,0.758411,0.151682,0.153388
0.4595,0.189211,0.0378105,0.00467326,0.149377,0.156226,0.767653,0.153531,0.156226
0.476516,0.19141,0.0392262,0.00497198,0.151113,0.155989,0.776572,0.155314,0.155989
0.494162,0.193532,0.0406734,0.00528702,0.152788,0.155548,0.785183,0.157037,0.155548
0.512462,0.195582,0.0421536,0.00561928,0.154407,0.154902,0.793502,0.1587,0.154902
0.531439,0.197565,0.0436678,0.00596972,0.155973,0.154056,0.801548,0.16031,0.154056
0.551119,0.199486,0.0452178,0.0063394,0.157489,0.153011,0.80934,0.161868,0.153011
0.571528,0.201349,0.0468051,0.00672943,0.15896,0.151773,0.816899,0.16338,0.151773
0.592693,0.203161,0.0484316,0.00714102,0.16039,0.150346,0.824249,0.16485,0.150346
0.614641,0.204926,0.0500994,0.00757548,0.161784,0.148736,0.83141,0.166282,0.148736
0.637403,0.206651,0.0518107,0.0080342,0.163145,0.146948,0.838409,0.167682,0.146948
0.661007,0.208341,0.0535677,0.00851869,0.16448,0.14499,0.845266,0.169053,0.14499
0.685485,0.210003,0.0553731,0.00903057,0.165792,0.14287,0.852007,0.170401,0.14287
0.71087,0.211641,0.0572295,0.00957155,0.167085,0.140594,0.858653,0.171731,0.140594
0.737194,0.213261,0.0591397,0.0101435,0.168364,0.138171,0.865228,0.173046,0.138171
0.764494,0.214869,0.0611065,0.0107484,0.169634,0.135611,0.871752,0.17435,0.135611
0.792805,0.21647,0.063133,0.0113883,0.170897,0.132923,0.878245,0.175649,0.132923
0.822164,0.218067,0.0652222,0.0120654,0.172158,0.130115,0.884725,0.176945,0.130115
0.85261,0.219665,0.0673772,0.0127822,0.17342,0.127199,0.891209,0.178242,0.127199
0.884183,0.221268,0.0696011,0.0135411,0.174685,0.124184,0.897711,0.179542,0.124184
0.916926,0.222877,0.0718969,0.0143448,0.175956,0.121079,0.904241,0.180848,0.121079
0.950882,0.224497,0.0742677,0.0151961,0.177234,0.117897,0.91081,0.182162,0.117897
0.986094,0.226127,0.0767164,0.0160978,0.178521,0.114646,0.917424,0.183485,0.114646
1.02261,0.227768,0.0792458,0.017053,0.179817,0.111338,0.924085,0.184817,0.111338
1.06048,0.229422,0.0818585,0.0180649,0.181123,0.107983,0.930793,0.186159,0.107983
1.09975,0.231086,0.0845569,0.0191367,0.182437,0.10459,0.937546,0.187509,0.10459
1.14048,0.23276,0.0873433,0.0202718,0.183758,0.10117,0.944336,0.188867,0.10117
1.18271,0.23444,0.0902194,0.0214738,0.185084,0.0977321,0.951153,0.190231,0.0977321
1.22651,0.236124,0.0931867,0.0227462,0.186414,0.0942865,0.957985,0.191597,0.0942865
1.27193,0.237807,0.0962465,0.0240928,0.187743,0.0908423,0.964813,0.192963,0.0908423
1.31903,0.239485,0.0993994,0.0255171,0.189067,0.0874082,0.971619,0.194324,0.0874082
1.36788,0.241151,0.102646,0.0270231,0.190382,0.0839928,0.978378,0.195676,0.0839928
1.41853,0.242798,0.105985,0.0286144,0.191683,0.0806042,0.985063,0.197013,0.0806042
1.47106,0.244421,0.109417,0.0302949,0.192964,0.0772501,0.991647,0.198329,0.0772501
1.52554,0.246011,0.112939,0.0320684,0.194219,0.0739377,0.998095,0.199619,0.0739377
1.58203,0.247558,0.116551,0.0339386,0.195441,0.0706739,1.00437,0.200875,0.0706739
1.64062,0.249055,0.120248,0.035909,0.196622,0.0674648,1.01045,0.202089,0.0674648
1.70137,0.250491,0.124029,0.0379834,0.197756,0.0643164,1.01627,0.203255,0.0643164
1.76438,0.251857,0.127888,0.0401649,0.198834,0.0612339,1.02181,0.204363,0.0612339
1.82972,0.253141,0.131821,0.042457,0.199848,0.0582221,1.02703,0.205405,0.0582221
1.89747,0.254335,0.135823,0.0448626,0.20079,0.0552853,1.03187,0.206373,0.0552853
1.96774,0.255425,0.139887,0.0473844,0.201652,0.0524272,1.03629,0.207259,0.0524272
2.04061,0.256403,0.144007,0.050025,0.202424,0.0496513,1.04026,0.208052,0.0496513
2.11618,0.257257,0.148175,0.0527865,0.203098,0.0469601,1.04372,0.208745,0.0469601
2.19454,0.257976,0.152382,0.0556708,0.203665,0.0443562,1.04664,0.209328,0.0443562
2.27581,0.25855,0.156619,0.0586793,0.204118,0.0418412,1.04897,0.209794,0.0418412
2.36009,0.258968,0.160876,0.061813,0.204449,0.0394167,1.05067,0.210133,0.0394167
2.44748,0.259221,0.165144,0.0650724,0.204649,0.0370837,1.05169,0.210339,0.0370837
2.53812,0.2593,0.169411,0.0684575,0.204711,0.0348426,1.05201,0.210403,0.0348426
2.63211,0.259196,0.173665,0.0719678,0.204628,0.0326937,1.05159,0.210318,0.0326937
2.72958,0.2589,0.177894,0.0756022,0.204395,0.0306368,1.05039,0.210078,0.0306368
2.83066,0.258405,0.182086,0.079359,0.204004,0.0286714,1.04838,0.209676,0.0286714
2.93549,0.257705,0.186228,0.0832358,0.203451,0.0267966,1.04554,0.209108,0.0267966
3.04419,0.256794,0.190306,0.0872297,0.202732,0.0250113,1.04184,0.208369,0.0250113
3.15693,0.255666,0.194307,0.0913368,0.201842,0.0233141,1.03727,0.207454,0.0233141
3.27383,0.254319,0.198217,0.0955529,0.200778,0.0217033,1.0318,0.206361,0.0217033
3.39507,0.252749,0.202021,0.0998727,0.199539,0.0201772,1.02543,0.205087,0.0201772
3.52079,0.250954,0.205707,0.10429,0.198122,0.0187335,1.01815,0.20363,0.0187335
3.65117,0.248934,0.209259,0.108799,0.196527,0.0173702,1.00995,0.201991,0.0173702
3.78638,0.246688,0.212664,0.113392,0.194754,0.0160848,1.00084,0.200169,0.0160848
3.9266,0.244218,0.215909,0.118061,0.192804,0.0148749,0.990824,0.198165,0.0148749
4.07201,0.241527,0.21898,0.122796,0.190679,0.0137378,0.979905,0.195981,0.0137378
4.2228,0.238617,0.221864,0.127589,0.188382,0.0126708,0.9681,0.19362,0.0126708
4.37918,0.235494,0.224549,0.132429,0.185916,0.0116713,0.955428,0.191086,0.0116713
4.54135,0.232162,0.227022,0.137306,0.183286,0.0107364,0.94191,0.188382,0.0107364
4.70952,0.228628,0.229273,0.142206,0.180496,0.00986334,0.927573,0.185515,0.00986334
4.88392,0.2249,0.231291,0.14712,0.177553,0.00904931,0.912447,0.182489,0.00904931
5.06478,0.220985,0.233066,0.152033,0.174462,0.00829149,0.896564,0.179313,0.00829149
5.25234,0.216893,0.234589,0.156932,0.171231,0.0075871,0.879962,0.175992,0.0075871
5.44685,0.212633,0.235852,0.161805,0.167869,0.00693337,0.862681,0.172536,0.00693337
5.64855,0.208217,0.236849,0.166635,0.164382,0.0063276,0.844762,0.168952,0.0063276
5.85773,0.203654,0.237572,0.171411,0.16078,0.00576712,0.826251,0.16525,0.00576712
6.07465,0.198957,0.238017,0.176115,0.157072,0.00524935,0.807195,0.161439,0.00524935
6.29961,0.194138,0.23818,0.180734,0.153267,0.00477174,0.787644,0.157529,0.00477174
6.53289,0.18921,0.238058,0.185253,0.149376,0.00433186,0.767648,0.15353,0.00433186
6.77482,0.184185,0.237651,0.189656,0.145409,0.00392733,0.74726,0.149452,0.00392733
7.0257,0.179076,0.236956,0.193929,0.141375,0.00355588,0.726532,0.145306,0.00355588
7.28587,0.173896,0.235976,0.198056,0.137286,0.0032153,0.705518,0.141104,0.0032153
7.55568,0.16866,0.234712,0.202024,0.133152,0.0029035,0.684273,0.136855,0.0029035
7.83548,0.163379,0.233167,0.205817,0.128984,0.00261848,0.66285,0.13257,0.00261848
8.12564,0.158068,0.231346,0.209421,0.124791,0.00235831,0.641302,0.12826,0.00235831
8.42655,0.15274,0.229253,0.212824,0.120584,0.00212119,0.619684,0.123937,0.00212119
8.7386,0.147406,0.226895,0.216012,0.116373,0.00190538,0.598046,0.119609,0.00190538
9.06221,0.142081,0.22428,0.218972,0.112169,0.00170927,0.57644,0.115288,0.00170927
9.39779,0.136776,0.221417,0.221694,0.107981,0.00153132,0.554915,0.110983,0.00153132
9.74581,0.131502,0.218313,0.224166,0.103817,0.00137009,0.53352,0.106704,0.00137009
10.1067,0.126272,0.214981,0.226379,0.0996881,0.00122421,0.512299,0.10246,0.00122421
10.481,0.121095,0.21143,0.228323,0.0956014,0.00109241,0.491298,0.0982596,0.00109241
10.8691,0.115983,0.207673,0.22999,0.0915655,0.00097352,0.470557,0.0941114,0.00097352
11.2716,0.110945,0.203723,0.231374,0.0875879,0.000866421,0.450116,0.0900232,0.000866421
11.689,0.105989,0.199591,0.232468,0.0836758,0.000770085,0.430012,0.0860024,0.000770085
12.1219,0.101125,0.195293,0.233267,0.0798359,0.000683556,0.410278,0.0820557,0.000683556
12.5708,0.0963606,0.190841,0.233768,0.0760742,0.000605948,0.390947,0.0781894,0.000605948
13.0363,0.0917021,0.18625,0.233968,0.0723964,0.000536441,0.372047,0.0744094,0.000536441
13.5191,0.0871561,0.181536,0.233866,0.0688075,0.00047428,0.353603,0.0707206,0.00047428
14.0197,0.0827284,0.176712,0.233463,0.0653119,0.000418768,0.335639,0.0671279,0.000418768
14.5389,0.078424,0.171793,0.232758,0.0619137,0.000369265,0.318176,0.0636352,0.000369265
15.0773,0.0742471,0.166795,0.231754,0.0586161,0.000325183,0.30123,0.0602459,0.000325183
15.6356,0.0702014,0.161732,0.230455,0.0554222,0.000285985,0.284816,0.0569632,0.000285985
16.2146,0.0662899,0.156618,0.228865,0.0523342,0.00025118,0.268946,0.0537893,0.00025118
16.8151,0.0625149,0.151469,0.226991,0.0493539,0.000220319,0.253631,0.0507261,0.000220319
17.4378,0.058878,0.146299,0.224838,0.0464827,0.000192995,0.238876,0.0477751,0.000192995
18.0835,0.0553804,0.141121,0.222416,0.0437214,0.000168836,0.224685,0.0449371,0.000168836
18.7532,0.0520226,0.135948,0.219733,0.0410705,0.000147506,0.211062,0.0422125,0.000147506
19.4476,0.0488046,0.130794,0.216798,0.0385299,0.0001287,0.198006,0.0396012,0.0001287
20.1678,0.0457257,0.12567,0.213623,0.0360992,0.000112144,0.185515,0.037103,0.000112144
20.9147,0.042785,0.12059,0.210218,0.0337776,9.75882e-05,0.173584,0.0347168,9.75882e-05
21.6892,0.039981,0.115563,0.206598,0.031564,8.48096e-05,0.162208,0.0324416,8.48096e-05
22.4924,0.0373118,0.110601,0.202773,0.0294567,7.36069e-05,0.151379,0.0302758,7.36069e-05
23.3253,0.0347752,0.105713,0.198759,0.0274541,6.37996e-05,0.141087,0.0282175,6.37996e-05
24.1891,0.0323685,0.100908,0.194568,0.0255541,5.52259e-05,0.131323,0.0262646,5.52259e-05
25.0848,0.0300889,0.0961957,0.190216,0.0237544,4.77412e-05,0.122074,0.0244149,4.77412e-05
26.0138,0.027933,0.0915828,0.185717,0.0220524,4.12164e-05,0.113328,0.0226656,4.12164e-05
26.9771,0.0258976,0.0870766,0.181086,0.0204455,3.55363e-05,0.10507,0.021014,3.55363e-05
27.9761,0.0239789,0.0826834,0.176339,0.0189307,3.05985e-05,0.0972855,0.0194571,3.05985e-05
29.0121,0.0221732,0.0784085,0.17149,0.0175052,2.6312e-05,0.0899595,0.0179919,2.6312e-05
30.0865,0.0204765,0.0742569,0.166556,0.0161657,2.25961e-05,0.0830758,0.0166152,2.25961e-05
31.2007,0.0188848,0.0702326,0.16155,0.014909,1.93793e-05,0.0766179,0.0153236,1.93793e-05
32.3561,0.0173938,0.066339,0.156489,0.013732,1.65985e-05,0.070569,0.0141138,1.65985e-05
33.5543,0.0159995,0.0625788,0.151387,0.0126312,1.4198e-05,0.0649121,0.0129824,1.4198e-05
34.7968,0.0146976,0.058954,0.146258,0.0116034,1.21285e-05,0.0596301,0.011926,1.21285e-05
36.0854,0.0134839,0.0554659,0.141117,0.0106452,1.03471e-05,0.0547057,0.0109411,1.03471e-05
37.4217,0.012354,0.0521156,0.135978,0.00975319,8.81558e-06,0.0501219,0.0100244,8.81558e-06
38.8075,0.011304,0.048903,0.130853,0.00892419,7.50086e-06,0.0458617,0.00917233,7.50086e-06
40.2446,0.0103295,0.0458281,0.125755,0.0081549,6.37377e-06,0.0419082,0.00838164,6.37377e-06
41.735,0.00942665,0.0428898,0.120696,0.00744209,5.40889e-06,0.0382451,0.00764902,5.40889e-06
43.2805,0.00859135,0.0400871,0.115688,0.00678264,4.584e-06,0.0348562,0.00697123,4.584e-06
44.8833,0.00781973,0.0374181,0.110742,0.00617347,3.87979e-06,0.0317256,0.00634513,3.87979e-06
46.5454,0.00710803,0.0348807,0.105867,0.00561161,3.27942e-06,0.0288382,0.00576764,3.27942e-06
48.269,0.00645259,0.0324725,0.101074,0.00509415,2.76828e-06,0.026179,0.00523579,2.76828e-06
50.0565,0.00584986,0.0301907,0.0963703,0.00461831,2.33373e-06,0.0237336,0.00474672,2.33373e-06
51.9102,0.00529643,0.0280322,0.0917642,0.00418139,1.96479e-06,0.0214883,0.00429765,1.96479e-06
53.8325,0.00478903,0.0259937,0.087263,0.00378081,1.65199e-06,0.0194297,0.00388594,1.65199e-06
55.826,0.00432453,0.0240716,0.0828731,0.0034141,1.38716e-06,0.0175451,0.00350903,1.38716e-06
57.8934,0.00389992,0.0222622,0.0786002,0.00307889,1.16324e-06,0.0158225,0.00316449,1.16324e-06
60.0372,0.00351237,0.0205617,0.0744492,0.00277292,9.74177e-07,0.0142501,0.00285002,9.74177e-07
62.2605,0.00315915,0.018966,0.0704244,0.00249407,8.14766e-07,0.0128171,0.00256341,8.14766e-07
64.5661,0.0028377,0.017471,0.0665292,0.00224029,6.80539e-07,0.0115129,0.00230258,6.80539e-07
66.9571,0.0025456,0.0160727,0.0627664,0.00200968,5.67675e-07,0.0103278,0.00206556,5.67675e-07
69.4367,0.00228055,0.0147667,0.0591384,0.00180043,4.72902e-07,0.00925247,0.00185049,4.72902e-07
72.008,0.0020404,0.0135489,0.0556464,0.00161084,3.93432e-07,0.00827815,0.00165563,3.93432e-07
74.6746,0.00182313,0.0124152,0.0522915,0.00143931,3.26883e-07,0.00739665,0.00147933,3.26883e-07
77.44,0.00162684,0.0113613,0.049074,0.00128435,2.71233e-07,0.00660029,0.00132006,2.71233e-07
80.3077,0.00144977,0.0103831,0.0459937,0.00114455,2.24759e-07,0.00588189,0.00117638,2.24759e-07
83.2816,0.00129026,0.00947663,0.0430498,0.00101863,1.86002e-07,0.00523476,0.00104695,1.86002e-07
86.3657,0.00114679,0.00863786,0.0402411,0.000905363,1.53725e-07,0.00465268,0.000930536,1.53725e-07
89.564,0.00101793,0.00786294,0.0375659,0.000803628,1.26881e-07,0.00412986,0.000825973,1.26881e-07
92.8807,0.000902352,0.00714808,0.0350223,0.000712383,1.04586e-07,0.00366095,0.000732191,1.04586e-07
96.3202,0.000798841,0.00648963,0.0326078,0.000630664,8.60951e-08,0.003241,0.000648199,8.60951e-08
99.8871,0.00070627,0.00588406,0.0303197,0.000557581,7.07796e-08,0.00286542,0.000573085,7.07796e-08
103.586,0.000623601,0.00532794,0.0281549,0.000492317,5.81117e-08,0.00253003,0.000506006,5.81117e-08
107.422,0.000549882,0.00481801,0.0261101,0.000434117,4.7648e-08,0.00223094,0.000446188,4.7648e-08
111.4,0.000484237,0.00435114,0.0241818,0.000382292,3.90168e-08,0.00196461,0.000392922,3.90168e-08
115.525,0.000425865,0.00392431,0.0223664,0.000336209,3.19069e-08,0.00172779,0.000345558,3.19069e-08
119.804,0.000374035,0.00353468,0.0206599,0.000295291,2.60581e-08,0.00151751,0.000303501,2.60581e-08
124.24,0.000328079,0.00317952,0.0190584,0.00025901,2.12533e-08,0.00133106,0.000266211,2.12533e-08
128.841,0.000287389,0.00285628,0.0175579,0.000226886,1.73116e-08,0.00116597,0.000233195,1.73116e-08
133.612,0.000251413,0.0025625,0.0161541,0.000198484,1.40823e-08,0.00102002,0.000204003,1.40823e-08
138.56,0.000219651,0.00229591,0.0148429,0.000173408,1.14402e-08,0.00089115,0.00017823,1.14402e-08
143.691,0.000191647,0.00205433,0.0136201,0.0001513,9.28156e-09,0.000777536,0.000155507,9.28156e-09
149.012,0.000166993,0.00183574,0.0124816,0.000131836,7.52028e-09,0.00067751,0.000135502,7.52028e-09
154.53,0.000145318,0.00163825,0.0114231,0.000114725,6.08517e-09,0.000589573,0.000117915,6.08517e-09
160.253,0.000126289,0.00146007,0.0104405,9.9702e-05,4.91742e-09,0.000512371,0.000102474,4.91742e-09
166.187,0.000109607,0.00129955,0.00952989,8.65321e-05,3.96851e-09,0.00044469,8.89381e-05,3.96851e-09
172.342,9.50033e-05,0.00115515,0.00868719,7.50026e-05,3.19848e-09,0.00038544,7.7088e-05,3.19848e-09
178.724,8.22363e-05,0.00102544,0.00790854,6.49234e-05,2.57445e-09,0.000333643,6.67285e-05,2.57445e-09
185.342,7.10909e-05,0.000909088,0.00719018,5.61244e-05,2.06944e-09,0.000288425,5.76849e-05,2.06944e-09
192.206,6.13749e-05,0.000804875,0.00652843,4.84538e-05,1.66129e-09,0.000249005,4.98011e-05,1.66129e-09
199.324,5.29167e-05,0.000711668,0.00591975,4.17764e-05,1.33188e-09,0.00021469,4.29379e-05,1.33188e-09
206.705,0.00498421,0.00556707,0.0102994,0.0247292,1.1665e-07,0.0202216,0.00404431,1.1665e-07
214.359,0.00497782,0.00549282,0.00978673,0.0247241,1.08329e-07,0.0201956,0.00403913,1.08329e-07
222.298,0.00497228,0.0054267,0.00931731,0.0247197,1.00618e-07,0.0201732,0.00403463,1.00618e-07
230.53,0.00496748,0.0053679,0.00888811,0.0247159,9.34705e-08,0.0201537,0.00403074,9.34705e-08
239.067,0.00496334,0.00531568,0.00849628,0.0247126,8.68417e-08,0.0201369,0.00402738,8.68417e-08
247.92,0.00495976,0.00526937,0.00813909,0.0247098,8.06922e-08,0.0201223,0.00402447,8.06922e-08
257.101,0.00495667,0.00522837,0.00781395,0.0247073,7.49855e-08,0.0201098,0.00402196,7.49855e-08
266.621,0.00495401,0.00519211,0.00751843,0.0247052,6.96885e-08,0.020099,0.00401981,6.96885e-08
276.495,0.00495173,0.0051601,0.00725022,0.0247034,6.47704e-08,0.0200898,0.00401795,6.47704e-08
286.734,0.00494976,0.00513187,0.00700717,0.0247018,6.02034e-08,0.0200818,0.00401636,6.02034e-08
297.352,0.00494808,0.00510702,0.00678722,0.0247004,5.59615e-08,0.020075,0.004015,5.59615e-08
308.364,0.00494664,0.00508517,0.00658847,0.0246993,5.20211e-08,0.0200691,0.00401383,5.20211e-08
319.783,0.00494541,0.00506598,0.00640914,0.0246983,4.83601e-08,0.0200641,0.00401283,4.83601e-08
331.625,0.00494436,0.00504916,0.00624758,0.0246975,4.49584e-08,0.0200599,0.00401197,4.49584e-08
343.906,0.00494346,0.00503443,0.00610222,0.0246967,4.17973e-08,0.0200562,0.00401125,4.17973e-08
356.641,0.0049427,0.00502155,0.00597164,0.0246961,3.88595e-08,0.0200531,0.00401063,3.88595e-08
369.848,0.00494205,0.00501031,0.0058545,0.0246956,3.6129e-08,0.0200505,0.0040101,3.6129e-08
383.544,0.00494149,0.00500051,0.00574957,0.0246951,3.35911e-08,0.0200483,0.00400965,3.35911e-08
397.748,0.00494103,0.00499197,0.00565571,0.0246948,3.12319e-08,0.0200464,0.00400927,3.12319e-08
412.477,0.00494063,0.00498455,0.00557187,0.0246944,2.90389e-08,0.0200447,0.00400895,2.90389e-08
427.752,0.00494029,0.00497811,0.0054971,0.0246942,2.70002e-08,0.0200434,0.00400868,2.70002e-08
443.592,0.00494001,0.00497253,0.0054305,0.0246939,2.51049e-08,0.0200422,0.00400845,2.51049e-08
460.019,0.00493977,0.00496769,0.00537127,0.0246937,2.33428e-08,0.0200413,0.00400825,2.33428e-08
477.054,0.00493957,0.00496351,0.00531867,0.0246936,2.17046e-08,0.0200404,0.00400809,2.17046e-08
494.721,0.0049394,0.0049599,0.00527202,0.0246934,2.01815e-08,0.0200398,0.00400795,2.01815e-08
513.041,0.00493926,0.00495679,0.00523071,0.0246933,1.87653e-08,0.0200392,0.00400784,1.87653e-08
532.04,0.00493914,0.00495411,0.00519418,0.0246932,1.74486e-08,0.0200387,0.00400774,1.74486e-08
551.742,0.00493904,0.00495181,0.00516192,0.0246931,1.62244e-08,0.0200383,0.00400766,1.62244e-08
572.174,0.00493895,0.00494983,0.00513348,0.0246931,1.50861e-08,0.0200379,0.00400759,1.50861e-08
593.363,0.00493888,0.00494814,0.00510843,0.024693,1.40277e-08,0.0200377,0.00400753,1.40277e-08
615.336,0.00493882,0.00494668,0.0050864,0.024693,1.30436e-08,0.0200374,0.00400748,1.30436e-08
638.123,0.00493878,0.00494544,0.00506706,0.0246929,1.21286e-08,0.0200372,0.00400744,1.21286e-08
661.754,0.00493873,0.00494438,0.0050501,0.0246929,1.12777e-08,0.0200371,0.00400741,1.12777e-08
686.26,0.0049387,0.00494348,0.00503525,0.0246928,1.04866e-08,0.0200369,0.00400738,1.04866e-08
711.673,0.00493867,0.00494271,0.00502227,0.0246928,9.75098e-09,0.0200368,0.00400736,9.75098e-09
738.028,0.00493865,0.00494206,0.00501094,0.0246928,9.06697e-09,0.0200367,0.00400734,9.06697e-09
765.358,0.00493863,0.0049415,0.00500105,0.0246928,8.43095e-09,0.0200366,0.00400733,8.43095e-09
793.701,0.00493861,0.00494103,0.00499244,0.0246928,7.83955e-09,0.0200366,0.00400731,7.83955e-09
823.093,0.0049386,0.00494063,0.00498496,0.0246928,7.28963e-09,0.0200365,0.0040073,7.28963e-09
853.573,0.00493859,0.00494029,0.00497847,0.0246927,6.7783e-09,0.0200365,0.00400729,6.7783e-09
885.183,0.00493858,0.00494001,0.00497283,0.0246927,6.30283e-09,0.0200364,0.00400729,6.30283e-09
917.962,0.00493857,0.00493977,0.00496795,0.0246927,5.86072e-09,0.0200364,0.00400728,5.86072e-09
951.956,0.00493857,0.00493956,0.00496374,0.0246927,5.44962e-09,0.0200364,0.00400727,5.44962e-09
987.209,0.00493856,0.00493939,0.0049601,0.0246927,5.06736e-09,0.0200364,0.00400727,5.06736e-09
1023.77,0.00493856,0.00493925,0.00495696,0.0246927,4.71191e-09,0.0200363,0.00400727,4.71191e-09
1061.68,0.00493855,0.00493913,0.00495425,0.0246927,4.3814e-09,0.0200363,0.00400726,4.3814e-09
1100.99,0.00493855,0.00493903,0.00495193,0.0246927,4.07407e-09,0.0200363,0.00400726,4.07407e-09
1141.77,0.00493855,0.00493895,0.00494993,0.0246927,3.7883e-09,0.0200363,0.00400726,3.7883e-09
1184.05,0.00493854,0.00493888,0.00494822,0.0246927,3.52257e-09,0.0200363,0.00400726,3.52257e-09
1227.9,0.00493854,0.00493882,0.00494676,0.0246927,3.27549e-09,0.0200363,0.00400726,3.27549e-09
1273.37,0.00493854,0.00493877,0.00494551,0.0246927,3.04573e-09,0.0200363,0.00400726,3.04573e-09
1320.52,0.00493854,0.00493873,0.00494444,0.0246927,2.83209e-09,0.0200363,0.00400725,2.83209e-09
1369.42,0.00493854,0.00493869,0.00494352,0.0246927,2.63344e-09,0.0200363,0.00400725,2.63344e-09
1420.13,0.00493854,0.00493867,0.00494275,0.0246927,2.44872e-09,0.0200363,0.00400725,2.44872e-09
1472.72,0.00493854,0.00493864,0.00494209,0.0246927,2.27696e-09,0.0200363,0.00400725,2.27696e-09
1527.26,0.00493854,0.00493862,0.00494153,0.0246927,2.11724e-09,0.0200363,0.00400725,2.11724e-09
1583.82,0.00493854,0.00493861,0.00494105,0.0246927,1.96873e-09,0.0200363,0.00400725,1.96873e-09
1642.47,0.00493854,0.00493859,0.00494065,0.0246927,1.83064e-09,0.0200363,0.00400725,1.83064e-09
1703.29,0.00493854,0.00493858,0.00494031,0.0246927,1.70223e-09,0.0200363,0.00400725,1.70223e-09
1766.37,0.00493854,0.00493857,0.00494002,0.0246927,1.58283e-09,0.0200363,0.00400725,1.58283e-09
1831.78,0.00493854,0.00493857,0.00493978,0.0246927,1.4718e-09,0.0200363,0.00400725,1.4718e-09
1899.62,0.00493854,0.00493856,0.00493957,0.0246927,1.36857e-09,0.0200363,0.00400725,1.36857e-09
1969.96,0.00493854,0.00493856,0.0049394,0.0246927,1.27257e-09,0.0200363,0.00400725,1.27257e-09
2042.91,0.00493854,0.00493855,0.00493926,0.0246927,1.18331e-09,0.0200363,0.00400725,1.18331e-09
2118.57,0.00493854,0.00493855,0.00493913,0.0246927,1.10031e-09,0.0200363,0.00400725,1.10031e-09
2197.02,0.00493854,0.00493855,0.00493903,0.0246927,1.02313e-09,0.0200363,0.00400725,1.02313e-09
2278.38,0.00493854,0.00493854,0.00493895,0.0246927,9.51361e-10,0.0200363,0.00400725,9.51361e-10
2362.75,0.00493853,0.00493854,0.00493888,0.0246927,8.84629e-10,0.0200363,0.00400725,8.84629e-10
2450.25,0.00493853,0.00493854,0.00493882,0.0246927,8.22578e-10,0.0200363,0.00400725,8.22578e-10
2540.99,0.00493853,0.00493854,0.00493877,0.0246927,7.6488e-10,0.0200362,0.00400725,7.6488e-10
2635.08,0.00493853,0.00493854,0.00493873,0.0246927,7.11228e-10,0.0200362,0.00400725,7.11228e-10
2732.67,0.00493853,0.00493854,0.00493869,0.0246927,6.6134e-10,0.0200362,0.00400725,6.6134e-10
2833.86,0.00493853,0.00493854,0.00493867,0.0246927,6.14951e-10,0.0200362,0.00400725,6.14951e-10
2938.8,0.00493853,0.00493854,0.00493864,0.0246927,5.71817e-10,0.0200362,0.00400725,5.71817e-10
3047.63,0.00493853,0.00493854,0.00493862,0.0246927,5.31707e-10,0.0200362,0.00400725,5.31707e-10
3160.49,0.00493853,0.00493854,0.00493861,0.0246927,4.94411e-10,0.0200362,0.00400725,4.94411e-10
3277.53,0.00493853,0.00493854,0.00493859,0.0246927,4.59732e-10,0.0200362,0.00400725,4.59732e-10
3398.9,0.00493853,0.00493854,0.00493858,0.0246927,4.27484e-10,0.0200362,0.00400725,4.27484e-10
3524.77,0.00493853,0.00493854,0.00493857,0.0246927,3.97499e-10,0.0200362,0.00400725,3.97499e-10
3655.3,0.00493853,0.00493853,0.00493857,0.0246927,3.69617e-10,0.0200362,0.00400725,3.69617e-10
3790.66,0.00493853,0.00493853,0.00493856,0.0246927,3.43691e-10,0.0200362,0.00400725,3.43691e-10
3931.04,0.00493853,0.00493853,0.00493856,0.0246927,3.19583e-10,0.0200362,0.00400725,3.19583e-10
4076.61,0.00493853,0.00493853,0.00493855,0.0246927,2.97166e-10,0.0200362,0.00400725,2.97166e-10
4227.57,0.00493853,0.00493853,0.00493855,0.0246927,2.76322e-10,0.0200362,0.00400725,2.76322e-10
4384.13,0.00493853,0.00493853,0.00493855,0.0246927,2.5694e-10,0.0200362,0.00400725,2.5694e-10
4546.48,0.00493853,0.00493853,0.00493854,0.0246927,2.38917e-10,0.0200362,0.00400725,2.38917e-10
4714.84,0.00493853,0.00493853,0.00493854,0.0246927,2.22159e-10,0.0200362,0.00400725,2.22159e-10
4889.44,0.00493853,0.00493853,0.00493854,0.0246927,2.06576e-10,0.0200362,0.00400725,2.06576e-10
5070.51,0.00493853,0.00493853,0.00493854,0.0246927,1.92086e-10,0.0200362,0.00400725,1.92086e-10
5258.28,0.00493853,0.00493853,0.00493854,0.0246927,1.78612e-10,0.0200362,0.00400725,1.78612e-10
5453,0.00493853,0.00493853,0.00493854,0.0246927,1.66084e-10,0.0200362,0.00400725,1.66084e-10
5654.94,0.00493853,0.00493853,0.00493854,0.0246927,1.54434e-10,0.0200362,0.00400725,1.54434e-10
5864.35,0.00493853,0.00493853,0.00493854,0.0246927,1.43601e-10,0.0200362,0.00400725,1.43601e-10
6081.51,0.00493853,0.00493853,0.00493854,0.0246927,1.33529e-10,0.0200362,0.00400725,1.33529e-10
6306.72,0.00493853,0.00493853,0.00493854,0.0246927,1.24162e-10,0.0200362,0.00400725,1.24162e-10
6540.27,0.00493853,0.00493853,0.00493854,0.0246927,1.15453e-10,0.0200362,0.00400725,1.15453e-10
6782.47,0.00493853,0.00493853,0.00493853,0.0246927,1.07355e-10,0.0200362,0.00400725,1.07355e-10
7033.64,0.00493853,0.00493853,0.00493853,0.0246927,9.98247e-11,0.0200362,0.00400725,9.98247e-11
7294.11,0.00493853,0.00493853,0.00493853,0.0246927,9.28227e-11,0.0200362,0.00400725,9.28227e-11
7564.22,0.00493853,0.00493853,0.00493853,0.0246927,8.63117e-11,0.0200362,0.00400725,8.63117e-11
7844.34,0.00493853,0.00493853,0.00493853,0.0246927,8.02575e-11,0.0200362,0.00400725,8.02575e-11
8134.82,0.00493853,0.00493853,0.00493853,0.0246927,7.4628e-11,0.0200362,0.00400725,7.4628e-11
8436.07,0.00493853,0.00493853,0.00493853,0.0246927,6.93933e-11,0.0200362,0.00400725,6.93933e-11
8748.47,0.00493853,0.00493853,0.00493853,0.0246927,6.45258e-11,0.0200362,0.00400725,6.45258e-11
9072.45,0.00493853,0.00493853,0.00493853,0.0246927,5.99997e-11,0.0200362,0.00400725,5.99997e-11
9408.41,0.00493853,0.00493853,0.00493853,0.0246927,5.57911e-11,0.0200362,0.00400725,5.57911e-11
9756.82,0.00493853,0.00493853,0.00493853,0.0246927,5.18777e-11,0.0200362,0.00400725,5.18777e-11
10118.1,0.00493853,0.00493853,0.00493853,0.0246927,4.82389e-11,0.0200362,0.00400725,4.82389e-11
10492.8,0.00493853,0.00493853,0.00493853,0.0246927,4.48552e-11,0.0200362,0.00400725,4.48552e-11
10881.4,0.00493853,0.00493853,0.00493853,0.0246927,4.17089e-11,0.0200362,0.00400725,4.17089e-11
11284.4,0.00493853,0.00493853,0.00493853,0.0246927,3.87833e-11,0.0200362,0.00400725,3.87833e-11
11702.2,0.00493853,0.00493853,0.00493853,0.0246927,3.60629e-11,0.0200362,0.00400725,3.60629e-11
12135.6,0.00493853,0.00493853,0.00493853,0.0246927,3.35333e-11,0.0200362,0.00400725,3.35333e-11
12585,0.00493853,0.00493853,0.00493853,0.0246927,3.11812e-11,0.0200362,0.00400725,3.11812e-11
13051,0.00493853,0.00493853,0.00493853,0.0246927,2.8994e-11,0.0200362,0.00400725,2.8994e-11
13534.3,0.00493853,0.00493853,0.00493853,0.0246927,2.69603e-11,0.0200362,0.00400725,2.69603e-11
14035.5,0.00493853,0.00493853,0.00493853,0.0246927,2.50692e-11,0.0200362,0.00400725,2.50692e-11
14555.3,0.00493853,0.00493853,0.00493853,0.0246927,2.33107e-11,0.0200362,0.00400725,2.33107e-11
15094.3,0.00493853,0.00493853,0.00493853,0.0246927,2.16756e-11,0.0200362,0.00400725,2.16756e-11
15653.3,0.00493853,0.00493853,0.00493853,0.0246927,2.01552e-11,0.0200362,0.00400725,2.01552e-11
16232.9,0.00493853,0.00493853,0.00493853,0.0246927,1.87415e-11,0.0200362,0.00400725,1.87415e-11
16834.1,0.00493853,0.00493853,0.00493853,0.0246927,1.74269e-11,0.0200362,0.00400725,1.74269e-11
17457.5,0.00493853,0.00493853,0.00493853,0.0246927,1.62045e-11,0.0200362,0.00400725,1.62045e-11
18104,0.00493853,0.00493853,0.00493853,0.0246927,1.50678e-11,0.0200362,0.00400725,1.50678e-11
18774.4,0.00493853,0.00493853,0.00493853,0.0246927,1.40109e-11,0.0200362,0.00400725,1.40109e-11
19469.6,0.00493853,0.00493853,0.00493853,0.0246927,1.30282e-11,0.0200362,0.00400725,1.30282e-11
20190.6,0.00493853,0.00493853,0.00493853,0.0246927,1.21143e-11,0.0200362,0.00400725,1.21143e-11
20938.3,0.00493853,0.00493853,0.00493853,0.0246927,1.12646e-11,0.0200362,0.00400725,1.12646e-11
21713.7,0.00493853,0.00493853,0.00493853,0.0246927,1.04744e-11,0.0200362,0.00400725,1.04744e-11
22517.8,0.00493853,0.00493853,0.00493853,0.0246927,9.73972e-12,0.0200362,0.00400725,9.73972e-12
23351.7,0.00493853,0.00493853,0.00493853,0.0246927,9.05654e-12,0.0200362,0.00400725,9.05654e-12
24216.4,0.00493853,0.00493853,0.00493853,0.0246927,8.42128e-12,0.0200362,0.00400725,8.42128e-12
25113.2,0.00493853,0.00493853,0.00493853,0.0246927,7.83059e-12,0.0200362,0.00400725,7.83059e-12
26043.2,0.00493853,0.00493853,0.00493853,0.0246927,7.28132e-12,0.0200362,0.00400725,7.28132e-12
27007.6,0.00493853,0.00493853,0.00493853,0.0246927,6.77058e-12,0.0200362,0.00400725,6.77058e-12
28007.7,0.00493853,0.00493853,0.00493853,0.0246927,6.29567e-12,0.0200362,0.00400725,6.29567e-12
29044.9,0.00493853,0.00493853,0.00493853,0.0246927,5.85407e-12,0.0200362,0.00400725,5.85407e-12
30120.5,0.00493853,0.00493853,0.00493853,0.0246927,5.44344e-12,0.0200362,0.00400725,5.44344e-12
31235.9,0.00493853,0.00493853,0.00493853,0.0246927,5.06162e-12,0.0200362,0.00400725,5.06162e-12
32392.6,0.00493853,0.00493853,0.00493853,0.0246927,4.70658e-12,0.0200362,0.00400725,4.70658e-12
33592.2,0.00493853,0.00493853,0.00493853,0.0246927,4.37644e-12,0.0200362,0.00400725,4.37644e-12
34836.2,0.00493853,0.00493853,0.00493853,0.0246927,4.06946e-12,0.0200362,0.00400725,4.06946e-12
36126.2,0.00493853,0.00493853,0.00493853,0.0246927,3.78402e-12,0.0200362,0.00400725,3.78402e-12
37464,0.00493853,0.00493853,0.00493853,0.0246927,3.51859e-12,0.0200362,0.00400725,3.51859e-12
38851.4,0.00493853,0.00493853,0.00493853,0.0246927,3.27179e-12,0.0200362,0.00400725,3.27179e-12
40290.1,0.00493853,0.00493853,0.00493853,0.0246927,3.04229e-12,0.0200362,0.00400725,3.04229e-12
41782.1,0.00493853,0.00493853,0.00493853,0.0246927,2.82889e-12,0.0200362,0.00400725,2.82889e-12
43329.4,0.00493853,0.00493853,0.00493853,0.0246927,2.63047e-12,0.0200362,0.00400725,2.63047e-12
44934,0.00493853,0.00493853,0.00493853,0.0246927,2.44596e-12,0.0200362,0.00400725,2.44596e-12
46598,0.00493853,0.00493853,0.00493853,0.0246927,2.27439e-12,0.0200362,0.00400725,2.27439e-12
48323.6,0.00493853,0.00493853,0.00493853,0.0246927,2.11485e-12,0.0200362,0.00400725,2.11485e-12
50113.1,0.00493853,0.00493853,0.00493853,0.0246927,1.96651e-12,0.0200362,0.00400725,1.96651e-12
51968.8,0.00493853,0.00493853,0.00493853,0.0246927,1.82857e-12,0.0200362,0.00400725,1.82857e-12
53893.3,0.00493853,0.00493853,0.00493853,0.0246927,1.70031e-12,0.0200362,0.00400725,1.70031e-12
55889.1,0.00493853,0.00493853,0.00493853,0.0246927,1.58104e-12,0.0200362,0.00400725,1.58104e-12
57958.8,0.00493853,0.00493853,0.00493853,0.0246927,1.47014e-12,0.0200362,0.00400725,1.47014e-12
60105.1,0.00493853,0.00493853,0.00493853,0.0246927,1.36702e-12,0.0200362,0.00400725,1.36702e-12
62330.9,0.00493853,0.00493853,0.00493853,0.0246927,1.27113e-12,0.0200362,0.00400725,1.27113e-12
64639.1,0.00493853,0.00493853,0.00493853,0.0246927,1.18197e-12,0.0200362,0.00400725,1.18197e-12
67032.8,0.00493853,0.00493853,0.00493853,0.0246927,1.09906e-12,0.0200362,0.00400725,1.09906e-12
69515.1,0.00493853,0.00493853,0.00493853,0.0246927,1.02197e-12,0.0200362,0.00400725,1.02197e-12
72089.4,0.00493853,0.00493853,0.00493853,0.0246927,9.50288e-13,0.0200362,0.00400725,9.50288e-13
74759,0.00493853,0.00493853,0.00493853,0.0246927,8.83631e-13,0.0200362,0.00400725,8.83631e-13
77527.5,0.00493853,0.00493853,0.00493853,0.0246927,8.2165e-13,0.0200362,0.00400725,8.2165e-13
80398.4,0.00493853,0.00493853,0.00493853,0.0246927,7.64016e-13,0.0200362,0.00400725,7.64016e-13
83375.7,0.00493853,0.00493853,0.00493853,0.0246927,7.10426e-13,0.0200362,0.00400725,7.10426e-13
86463.3,0.00493853,0.00493853,0.00493853,0.0246927,6.60594e-13,0.0200362,0.00400725,6.60594e-13
89665.2,0.00493853,0.00493853,0.00493853,0.0246927,6.14257e-13,0.0200362,0.00400725,6.14257e-13
92985.6,0.00493853,0.00493853,0.00493853,0.0246927,5.71171e-13,0.0200362,0.00400725,5.71171e-13
96429.1,0.00493853,0.00493853,0.00493853,0.0246927,5.31107e-13,0.0200362,0.00400725,5.31107e-13
100000,0.00493853,0.00493853,0.00493853,0.0246927,4.93853e-13,0.0200362,0.00400725,4.93853e-13

